PersonaTrail: Benchmarking Personalized Web Agents through Browsing Trails

Recent advances in large language models have enabled web agents to autonomously execute complex tasks. In practice, users frequently provide underspecified instructions, requiring agents to infer the missing context from their raw browsing histories. Existing benchmarks fail to capture this form of personalization, as they either restrict tasks to fully explicit prompts or abstract web interaction history into simplified forms. To bridge this gap, we introduce PersonaTrail, a benchmark for personalized web agents operating in a managed open web environment. By leveraging realistic browsing trajectories as user history, PersonaTrail evaluates an agent's ability to infer user preferences and recall information from past browsing sessions. We further propose Preference-Aware Contextual Memory (PACMem), a framework that decomposes raw browsing histories into two types of structured memory: factual memories that summarize individual sessions and preference memories that distill recurring behavioral patterns. At inference time, the agent retrieves the most relevant entries from these memories to guide personalized navigation. Extensive experiments show that PACMem consistently outperforms existing memory-based baselines on both tasks.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> prompts/benchmark/attribute_extraction.txt <==
You are an expert at extracting structured demographic information from free-text persona descriptions.

Given a persona description, extract the following fields:
- gender: "male" or "female". You MUST pick one based on names, pronouns (he/she/his/her), gendered nouns (mother/father, businessman/businesswoman), or cultural context. NEVER output "unknown" or "non-binary" -- always make your best guess.
- age: integer (14-70). If the description says "young", use 25. "Middle-aged" = 45. "Senior/elderly/retired" = 62. "In their 30s" = 35. If no age clue at all, estimate from career stage: student=22, early career=28, established=40, senior professional=55. NEVER output 30 as a lazy default.
- job: specific job title. Extract the most specific role mentioned. If the description says "a person who studies X", the job is "X Researcher" or "X Student". NEVER output "unknown".
- location: "City, Country" format. If explicitly stated, use it. Otherwise infer from institutions (e.g., MIT -> Cambridge, USA), cultural references (e.g., kimchi -> South Korea), language cues, or regional context. If truly no clue, use "New York, USA" as default. NEVER output "unknown".
- hobbies: list of 3-5 specific hobbies/interests mentioned or strongly implied. Derive from the persona's profession, lifestyle, and description.

ALL output must be in English. Output a JSON object.

Extract structured profile fields from this persona description:

"{persona_text}"

Output JSON:
{{
  "gender": "female",
  "age": 28,
  "job": "Graphic Designer",
  "location": "Portland, USA",
  "hobbies": ["digital illustration", "hiking", "board games"]
}}

==> prompts/benchmark/domain_assignment.txt <==
You are an expert at matching user profiles to relevant web domains and sub-domains. Given a user profile, select domains that this person would realistically use based on their demographics, job, location, and hobbies.

Be thoughtful about the match:
- A tech worker might use Developer Tools, Cloud Services
- A young person might use Social Media, Gaming, Music Streaming
- Someone in a specific country might prefer local platforms
- Consider both professional and personal interests

Assign suitable sub-domains to this user profile.

User Profile:
- Gender: {gender}
- Age: {age}
- Job: {job}
- Location: {location}
- Hobbies: {hobbies}
- Description: {persona_description}

Available Sub-domains (with current assignment counts):
{available_domains}

Select {num_domains} sub-domains that this person would realistically use. Prefer sub-domains with LOWER assignment counts to ensure diversity.

Output a JSON array of sub-domain names:
["Movie", "Shopping", "Travel", ...]


==> prompts/benchmark/domain_classification.txt <==
You are a web classifier following the Similarweb dataset taxonomy.

Input: URL and extracted context about a website.
Task: Classify the website into ONE category.

Categories and Sub-domains:
{get_taxonomy_description()}

Special Categories (for filtering):
- Harmful: Adult content, gambling, drugs, violence, hate speech, malware
- Other: Domain parking, API endpoints, login-only walls, broken/empty pages

Classification Rules:
1. Safety First: If the site contains adult/unsafe content, classify as Harmful.
2. Functionality Check: If the site is a parking page, API endpoint, login-only wall, or broken, classify as Other.
3. Taxonomy Mapping: Map the content to the closest Similarweb category and sub-domain.
4. Single Category: Choose the MOST appropriate category if a site could fit multiple.

Output Format: Return ONLY a valid JSON object:
{{"category": "CategoryName", "sub_domain": "SubDomainName", "reason": "Brief explanation (1-2 sentences)"}}

Valid Categories: Travel, Information, Service, Shopping, Entertainment, Harmful, Other

Classify this website based on the extracted context:

URL: {url}
Domain: {domain}

Extracted Context:
{context_summary}

Title: {title}
Description: {description}
Main Sections: {main_sections}
Key Headings: {headings}
Site Type (from Schema.org): {schema_type}
Footer Info: {footer_info}

Classify this website. Output JSON only:

==> prompts/benchmark/mh_episodic_grounding_query.txt <==
You are an expert at writing natural user requests that reference past multi-step browsing sessions. The user previously performed a CHAIN of actions across multiple websites as part of a connected task. You must create a MEMORIZATION QUERY that asks the agent to repeat this entire chain by referencing the past session.

## Timestamp Format (CRITICAL --- read carefully)
All timestamps in this prompt use the format `YY.MM.DD HH:MM:SS` (year.month.day hour:minute:second), NOT the US-style MM.DD.YY.

Examples:
- `26.04.24 14:30:00` = April 24, 2026 at 2:30 PM (NOT April 26, 2024)
- `26.11.03 09:15:00` = November 3, 2026 at 9:15 AM (NOT November 26, 2003)
- `25.12.31 23:00:00` = December 31, 2025 at 11:00 PM

Always parse the FIRST two digits as the year (20YY), the MIDDLE two as the month, the LAST two as the day. When you write the natural date in the memorization query, use the parsed year/month/day correctly.

## Rules
1. The query must reference the ENTIRE multi-hop chain, not just one step.
BAD: "Find that page I visited last Tuesday" (only references hop 1)
GOOD: "Find that page I visited last Tuesday and then go to the other site I checked right after" (references hop 1 → hop 2)
2. Use SPECIFIC temporal references from the provided timestamps, NOT vague terms like "the other day" or "recently".
3. The query must NOT contain specific item names, preference values, or website names/domains. Use indirect descriptions of the website's purpose or activity type (e.g., "the recipe site", "that music streaming service").
4. Each hop should have a clear INDIRECT reference to the website or activity so the agent knows WHERE to go. Do NOT use the actual site name.
5. Output must be in English.

## Output Format
Output a JSON object:
{"memorization_query": "the natural multi-hop query text", "temporal_reference": "the specific date/time reference", "event_description": "brief overall description of what the user did across all hops", "hop_descriptions": ["brief desc of hop 1", "brief desc of hop 2", ...]}

Create a multi-hop memorization query for this browsing session.

Hops the user performed (in order --- website names are for your reference only, do NOT use them in the query):
{hops_description}

Generate a natural memorization query that asks the agent to repeat this entire multi-step browsing session using specific temporal references from the timestamps. Do NOT name specific items or website names/domains. Refer to each site by its activity type (e.g., "the recipe site", "the unit converter", "the music service").

Output JSON only:

==> prompts/benchmark/mh_preference_inference_query.txt <==
You rewrite a multi-site query into a SHORT, NATURAL, PERSONALIZED generic version.

You are given each hop's query template (with variable slots shown as "(VarName)") plus the concrete VALUES that were filled into those slots. Every one of those filled values is a FORBIDDEN word --- you must drop it from the generic query.

Rules:
1. REMOVE website names (e.g., "on versus.com", "on cookpad.com"). The user should not know which sites to visit.
2. REMOVE every concrete value listed under "Forbidden values" below. These are the exact strings that came from variable slots and MUST NOT appear (in part or whole) in the generic query. Drop preference values (genre, category, etc.) AND target values (item names, titles, etc.) alike.
3. Use PERSONALIZED phrasing that hints the agent should infer from history: "the type I usually...", "in my preferred...", "the kind I follow", "my usual topic", "in my area of interest".
4. NEVER use meta-phrases like "a specific X" or "titled with a specific name".
5. Keep the chaining structure ("..., then ...") and the overall task shape (what kind of action is done at each hop --- search, listen, read, watch, etc.).
6. Output ONLY the generic query text, nothing else.

Examples:
Original: "Look up the Sony ICD-SX1000 voice recorder on versus.com and check its specs, then find a Pho recipe for Turkey Pho on cookpad.com and view its ingredients"
Forbidden values: Sony ICD-SX1000, voice recorder, Pho, Turkey Pho
GOOD: "Look up a gadget I'd be interested in and check its specs, then find a recipe in the cuisine I like and view its ingredients"

Original: "Find the nonfiction story titled Psychological Facts on wattpad.com, then find the Documentary TV show titled Chef's Table on imdb.com"
Forbidden values: nonfiction, Psychological Facts, Documentary, Chef's Table
GOOD: "Find a story in my preferred genre, then find a TV show in the category I usually watch"


Original combined query: "{combined_query}"

Per-hop templates and values:
{per_hop_breakdown}

Forbidden values (MUST NOT appear in the generic query, in any form):
{forbidden_values}

Rewrite the combined query into a generic version. Remove all forbidden values AND website names. Keep the chaining structure.
Generic query:


==> prompts/benchmark/sh_episodic_grounding_query.txt <==
You are an expert at writing natural user requests that reference past browsing activity. Given a user's browsing history timeline and a specific TARGET event, you must create a MEMORIZATION QUERY --- a natural request that asks the agent to find the same item again by referencing WHEN and HOW the user previously found it.

## Timestamp Format (CRITICAL --- read carefully)

All timestamps in this prompt use the format `YY.MM.DD HH:MM:SS` (year.month.day hour:minute:second), NOT the US-style MM.DD.YY.

Examples:
- `26.04.24 14:30:00` = April 24, 2026 at 2:30 PM (NOT April 26, 2024)
- `26.11.03 09:15:00` = November 3, 2026 at 9:15 AM (NOT November 26, 2003)
- `25.12.31 23:00:00` = December 31, 2025 at 11:00 PM

Always parse the FIRST two digits as the year (20YY), the MIDDLE two as the month, the LAST two as the day. When you write the natural date in the memorization query, use the parsed year/month/day correctly.

## Key Requirement: Unambiguous Reference

The memorization query must point to EXACTLY ONE event in the history. The agent reading the query + history should be able to identify precisely which history entry is being referenced.

To achieve this, use SPECIFIC temporal and contextual cues:
- Use the exact date/time provided (e.g., "on May 5th", "last Tuesday afternoon", "on the 3rd") --- NOT vague terms like "the other day" or "recently"
- If multiple events happened on the same site, add contextual cues to distinguish: "the SECOND thing I looked at", "the LAST page I visited that day", "right AFTER I searched for something else"

## Rules

1. The query must include a SPECIFIC temporal reference derived from the provided timestamp. Convert the timestamp into a natural date reference:
- "on March 15th", "last Tuesday around 8pm", "on the 5th"
- NOT: "the other day", "recently", "earlier", "a while back"

2. The query must NOT contain:
- The specific item name, title, or unique identifier
- Any preference/filter values (genre, brand, color, etc.)
- Any words that directly come from the original query's variable values
- The website name, brand name, or domain (e.g., "Spotify", "Cookpad", "worldhistory.org"). Instead, use INDIRECT descriptions of the website's purpose or activity type.
BAD: "Find the Jazz album Kind of Blue on May 5th on Spotify" (leaks item + genre + site name)
BAD: "Pull up what I was reading on worldhistory.org on May 5th" (leaks site name)
GOOD: "Pull up the page I was browsing on that music streaming site on May 5th around 8pm"
GOOD: "Find the article I was reading on that history site on May 5th around 10am"

3. The query SHOULD contain enough context to distinguish this event from other events in the history:
- Website hint (INDIRECT only): "on that music streaming site", "on that recipe site", "on that sports stats site"
- Ordinal position: "the last thing", "the second one", "right after"
- Generic activity: "the page I visited", "what I was looking at"

4. The query must be natural --- something a real person would say.

5. Output must be in English.

## Output Format

Output a JSON object:
{"memorization_query": "the natural query text", "temporal_reference": "the specific date/time reference used", "event_description": "brief description of what the user did"}

Create a memorization query for a specific browsing event.

Website (for your reference only --- do NOT mention the site name, brand, or domain in the memorization query): {website_url}

TARGET event (the one the query must point to):
- Query: {original_query}
- Timestamp: {target_timestamp}
- Final URL: {target_final_url}

Full browsing history on this site (chronological order):
{history_timeline}

The memorization query must unambiguously reference the TARGET event above. Use the timestamp and position in the timeline to distinguish it from other events. Do NOT include any specific item names, preference values, or the website name/domain. Refer to the website only by its activity type (e.g., "that recipe site", "the music streaming service", "the history encyclopedia").

Output JSON only:

==> prompts/benchmark/sh_preference_inference_query.txt <==
Rewrite a specific web query into a SHORT, NATURAL, PERSONALIZED generic version.

Template (shows variable slots as "(VarName)"): "{template_text}"
Original query (all slots filled in): "{query_text}"

Instructions:
- Drop ALL variable values --- names, titles, categories, attributes.
- The rewritten query should sound like a PERSON asking for something based on their personal taste/habits, WITHOUT revealing what that taste is.
- Use phrases like "my usual", "the kind I like", "my preferred", "the type I follow", "in my area of interest" to hint that the agent should infer preferences from the user's history.
- NEVER use meta-phrases like "a specific X" or "titled with a specific name".
- NEVER include the actual preference values.
- Keep the query short and natural.

Examples:
Original: "Find the Sociology book titled The Souls of Black Folk and view its details"
Template: "Find the (Subject_Category) book titled (Title) and view its details"
GOOD: "Find a book in the category I usually read and view its details"

Original: "Find the Pho recipe for Turkey Pho and view its ingredients"
Template: "Find the (Cuisine) recipe for (Dish) and view its ingredients"
GOOD: "Find a recipe in the cuisine I like and view its ingredients"

Original: "Find the AM5 Desktop CPU named AMD Ryzen 7 9800X3D and view its performance metrics"
Template: "Find the (Socket) Desktop CPU named (Product_Name) and view its performance metrics"
GOOD: "Find a desktop CPU compatible with my setup and view its performance metrics"

Original: "Listen to the True Crime podcast series titled Serial and view its episode list"
Template: "Listen to the (Category) podcast series titled (Series_Name) and view its episode list"
GOOD: "Listen to a podcast in the genre I usually follow and view its episode list"

Now rewrite:
Generic query:


==> prompts/benchmark/storyline_generation.txt <==
You are an expert at designing realistic multi-website browsing scenarios.  Given a list of web domain categories, generate natural scenarios where a user would need to visit multiple websites (from different categories) to complete a single coherent task.

Good multi-hop scenarios have:
- A clear, unified goal that naturally requires visiting multiple sites
- A logical order --- information from one site informs actions on the next
- Realism --- real people would actually do this

Bad multi-hop scenarios (AVOID):
- Two unrelated tasks glued together ("Search for movies AND buy shoes")
- Tasks that can be completed on a single website
- Forced or artificial connections between domains

Generate {num_scenarios} realistic multi-hop browsing scenarios using exactly {hop_count} different domain categories per scenario.

Available domain categories: {available_domains}

For each scenario, pick {hop_count} domains that naturally connect and describe a realistic task a real person would do.

Output a JSON array:
[
  {{
    "domain_set": ["Domain1", "Domain2"],
    "description": "One-sentence description of the unified task"
  }},
  ...
]

Rules:
- Each scenario must use exactly {hop_count} DIFFERENT domains from the list above
- The description should explain WHY the user visits multiple sites, not just WHAT
- You MAY reuse the same domain combination multiple times with DIFFERENT scenarios (e.g., "News + Dictionary" can have 3 different scenarios with different motivations)
- All domain names must exactly match the available list

Output JSON only:

==> prompts/benchmark/storyline_matching.txt <==
You are an expert at matching user profiles to realistic web browsing scenarios. Given a user profile and a list of multi-hop scenarios, select the scenarios that this specific person would most naturally encounter in their daily life.

Consider the user's job, hobbies, age, location, and interests when matching. A software engineer is more likely to do "research tech specs then compare prices" than "browse fashion then book a spa". Match scenarios to WHO the person is.

 Select {num_to_select} scenarios that best fit this user's profile.

User Profile:
- Gender: {gender}, Age: {age}, Job: {job}
- Location: {location}
- Hobbies: {hobbies}
- Description: {persona_description}

Available Scenarios: {scenarios_list}

Select the {num_to_select} scenarios this person would most realistically encounter. Prioritize scenarios that match their profession, hobbies, or lifestyle.

Output a JSON array of scenario indices (0-based): [0, 3, 5]


==> prompts/benchmark/template_discovery_part1.txt <==
You are a web exploration agent that navigates websites to discover user tasks and generates constrained query templates for personalized dataset construction.

You will be presented with:
1. A screenshot with numeric Set-of-Mark (SoM) tags on interactive elements
2. An accessibility tree listing elements and their text content
3. The sub-domain this website belongs to (e.g., "Airlines", "Movie Streaming")
4. Templates already generated (to avoid duplicates)
5. URLs already visited (to explore different parts of the site)

Your task at each step has TWO parts:

PART A - Generate Query Templates

Look at the current page and identify user tasks. For each new task, create a query template that satisfies ALL FOUR constraints:

Constraint 1: Single Target
The combination of ALL variable values must narrow down to EXACTLY ONE target (like a database primary key). The trajectory should lead to a single, unambiguous result page.
- BAD: "Find (Cuisine) restaurants near (Location)" -> returns many results
- GOOD: "Find the (Cuisine) restaurant named (Restaurant_Name) near (Location)" -> one specific restaurant

Constraint 2: Terminal Page Reachability
The task must require navigating to the DEEPEST possible endpoint --- a final detail/content page, NOT a listing or search results page.

CRITICAL: Only generate a template if you have EVIDENCE that this website allows reaching such a detail page. Evidence means:
- You have already clicked into a detail page during this exploration.
- The page shows clickable links/cards that clearly lead to individual item pages (e.g., movie titles linking to /movie/123, product cards linking to /product/abc).
- The site structure visibly supports drilling down from category -> list -> detail page.

Do NOT generate templates if:
- The site only shows categories/tags with no clickable individual items.
- Clicking items loops back to the same listing page.
- There are no visible links to individual detail pages.

- BAD: "Search for (Genre) movies" -> stops at search results
- GOOD: "Watch the trailer for the (Genre) movie (Movie_Title)" -> reaches the specific movie's page

Constraint 3: Preference vs Target Variable Separation
Each variable must be classified as either:
- "preference": Represents a user's consistent taste or constraint. These stay FIXED across multiple queries from the same user. Examples: preferred genre, color, size, price range, cuisine type.
- "target": Refers to a specific single object to find in THIS query. These CHANGE across queries. Examples: specific product name, movie title, restaurant name.

Rules:
- Every template MUST have at least 1 preference variable AND at least 1 target variable.
- Preference variables define the user's filtering criteria.
- Target variables specify the exact item to find within those criteria.
- Example: "Find (Color) (Size) men's (Product_Name) shirt"
- Color=preference, Size=preference, Product_Name=target

Constraint 4: Multiple Distinct Targets Must Exist
The template must describe a task where MULTIPLE DIFFERENT items exist under the same preference. A user needs to perform this task repeatedly with different [target] values each time.
- BAD: Template where only 1 item matches the preference (no variety).
- BAD: Template where the [target] variable always resolves to the same value (e.g., a podcast with a fixed host name as "target").
- GOOD: Template where many distinct [target] items are visible in a list.

==> prompts/benchmark/template_discovery_part2.txt <==
Constraint 5: Preference as Observable User Taste
The [preference] variable(s) must satisfy ALL THREE of the following:

(A) Real taste dimension --- The preference represents a genuine dimension along which different users would make different choices. It should reflect personal taste, habits, or constraints (e.g., preferred genre, color, format, cuisine, language).

(B) Alternatives exist on this site --- The website must offer multiple distinct values for the preference variable. A different user with different tastes should be able to choose a different value and reach different content through the same template.

(C) Trajectory-reflectable through an interactive channel --- The preference must be expressible so that, when the downstream navigator later uses this template, the preference value will appear SOMEWHERE in the recorded trajectory (which only stores: the URLs visited, the text labels of elements that were acted on, and the text typed/selected into inputs). The preference qualifies if and only if at least ONE of the following three channels is available on the site:
1. Click channel --- There exists an INTERACTIVE element (category menu item, filter chip, tab, breadcrumb link, dropdown option, radio button, toggle, clickable section link) whose visible label contains the preference value (or a clear semantic form of it), and clicking it changes the page state. Visual section headers that are NOT clickable do NOT qualify for this channel --- a headline above a curated shelf that users merely scroll past cannot appear in a trajectory.
2. URL channel --- Navigating via the preference produces URLs whose path segment, query parameter, or fragment contains the preference value (or a clear semantic form of it), e.g. /blog/photo-editing/, /movies/drama/, ?genre=jazz.
3. Search channel --- The site has a search/filter input where typing the preference value (or a clear keyword form of it) returns results grouped by that preference dimension.

For each template, record "preference_ui_evidence" --- describe the ACTUAL channel you observed AND list the specific values you saw there. Use this exact format:
- Click: "Clicked <element label> on <page> -> page state changed (new URL or new content region). Available options: [X, Y, Z]."
- URL: "Visited <URL template> with segment matching preference. Observed values: [X, Y, Z]."
- Search: "Typed '<keyword>' into <search input>, results filtered by the preference. Acceptable keywords: [X, Y, Z]."

example_values for that preference variable MUST be drawn from the values you listed in the evidence. Do not invent values from page content, article text, or guesses --- only values you actually interacted with (clicked, saw in a visited URL, or typed).

Examples of good preference_ui_evidence:
- "Click: Clicked 'Drama' in the Genre filter dropdown on the browse page -> URL changed to /browse?genre=drama, showing drama titles. Available options: [Action, Comedy, Drama, Horror, Sci-Fi]."
- "URL: Visited /blog/<category>/<slug> where <category> is one of Photo-Editing, Video-Editing, Blog, observed in article links clicked from the home page."
- "Search: Typed 'jazz' into the main search box, results page showed only jazz albums; typed 'rock' returned only rock albums. Acceptable keywords: [Jazz, Rock, Classical, Electronic]."

CRITICAL --- what does NOT qualify as an interactive channel:
- A visual section header on a homepage (e.g. "Made in Korea", "Trending Now", "New Releases") that is NOT clickable, or whose click does not change the URL/page state --- the navigator can only scroll past it, and scrolling leaves no preference trace in the trajectory.
- A fixed curated carousel whose content was chosen editorially or by user locale/IP, not by an explicit user-selectable filter.
- An attribute shown only as an icon, badge, or star rating (age rating, content rating, star count) --- these do not appear as text in URLs or click labels.
- Page content visible to the eye but never clicked --- the navigator's trajectory records only acted-on elements, not passively viewed text.

If the site offers NONE of the 3 interactive channels for a candidate preference, do NOT use that variable as a preference.

Exploration strategy for finding good templates:
- Browse the site's navigation menus, category pages, and filter options BEFORE generating templates. Click into categories, expand filter panels, and try the search with different terms.
- Go BACK to category pages after visiting detail pages --- this helps you see what other options are available for the preference variable.
- A good template comes from observing: "This site has a Genre filter with Action/Comedy/Drama options, AND clicking each leads to different items." Generate the template AFTER confirming this, not before.

BAD template patterns:
- The preference variable restates what's already in the template fixed text.
- You have NOT observed ANY of the 3 interactive channels (Click / URL / Search) on the site for this variable --- you are guessing that it exists.
- The preference is a PROPERTY OF THE RESULT (e.g., starting letter, word count, difficulty level) rather than something the user would actively choose.
- The preference is the SITE'S OWN CATEGORY (e.g., "Photo Editing" on a photo editing site) --- this is tautological, not a real choice.
- The preference is a TOOL/FEATURE NAME (e.g., "AI Retouch", "Image Enhancer") --- these are product features, not user taste dimensions.
- The preference corresponds only to a VISUAL section header, a fixed curated carousel, or a locale/IP-determined shelf on the home page --- these are NOT selectable by the user via any click / URL / search action, so they leave no trace in the trajectory. Example of this trap: Disney+'s 'Made in Korea' carousel on the /en-kr home page is a single fixed shelf, not a filter; it must NOT be used as a preference.
- The preference is a METADATA ATTRIBUTE shown only as an icon, badge, or star rating (age rating like '15+', content rating, star count) that never appears as literal text in any URL, click label, or search term. Even if the attribute is visible to the eye, if the navigator cannot click/type/URL-navigate to it, it cannot appear in the trajectory.


==> prompts/benchmark/template_discovery_part3.txt <==
Template formatting rules:
- Use (VariableName) syntax for placeholders.
- Variables must be GENERIC (not site-specific).
- Each template should have 2 to 5 variables.
- For each variable (preference AND target), record AS MANY example_values as you can actually observe on the site. There is no minimum, but more is strictly better: the downstream assignment step matches each user's profile against this list, so a list with many values gives the personalizer real choice, while a list with only one value forces every user onto the same value regardless of their profile. Browse the site to collect as comprehensive a list as possible --- visit category index pages, expand filter dropdowns, check the URL paths of multiple items, scroll through result listings. NEVER invent values: only include values you actually saw in a click channel, URL channel, or search channel on pages you explored. If the site only has a few values for a variable, that is fine --- record them all, just do not fabricate extras.
- example_values must be the EXACT TEXT as shown on the site (matching case, spelling, punctuation). Do NOT paraphrase or invent new values that look plausible --- copy them verbatim from what you saw.
- Templates must NOT mention any specific website name.
- Do NOT repeat already-generated templates.
- Do NOT reuse a preference variable name that is already used by another template (listed below under "Preference variables already used"). Choose a DIFFERENT preference dimension for each new template. For example, if "Genre" is already taken, use "Actor", "Rating", "Era", "Director", etc.
- Do NOT generate templates about account management, login, or cookies.
- The template must describe a task that ends at ONE terminal page. Do NOT include multi-step actions that require navigating beyond the detail page (e.g., "and check its size guide", "and start the first chapter", "to view its full credits"). The task should be complete upon reaching the item's detail page.
- BAD: "Find the (Genre) story and start the first chapter" (requires extra navigation beyond the story page)
- BAD: "Find the (Material) shirt and check its size guide" (requires clicking into size guide after reaching product page)
- GOOD: "Find the (Genre) story and view its details"
- GOOD: "Find the (Material) shirt and view its product page"
- For each template, include "detail_page_evidence" --- the ACTUAL URL of a SPECIFIC ITEM's detail page you visited during this exploration. This must be a real URL you navigated to (visible in your navigation history or the current page URL), NOT a hypothetical or guessed URL. The URL must point to ONE specific item (e.g., a single movie, a single article, a single product), NOT a listing/category/search results page. BAD: "https://explore.org/films" (listing page) GOOD: "https://www.imdb.com/title/tt0068646/" (single movie page)

PART B - Navigate
Decide what action to take next to explore a DIFFERENT part of the website.
Actions available:
{"action": "click", "action_natural_language": str, "idx": <element_idx>}
{"action": "type", "action_natural_language": str, "idx": <element_idx>, "value": <text>}
{"action": "hover", "action_natural_language": str, "idx": <element_idx>}
{"action": "enter", "action_natural_language": str, "idx": <element_idx>}
{"action": "select", "action_natural_language": str, "idx": <element_idx>, "value": <option_label>}
{"action": "scroll_down", "action_natural_language": str, "idx": -1}
{"action": "scroll_up", "action_natural_language": str, "idx": -1}
{"action": "done", "action_natural_language": "Exploration complete", "idx": -1}

Output format --- return a single JSON object:
{
"templates": [
{
"template_text": "Find the (Genre) movie titled (Movie_Title) and view its details",
"variables": [
{"name": "Genre", "type": "preference", "description": "Movie genre preference", "example_values": ["Action", "Comedy"]},
{"name": "Movie_Title", "type": "target", "description": "Specific movie to find", "example_values": ["Inception", "The Matrix"]}
],
"detail_page_evidence": "https://www.imdb.com/title/tt1234567/",
"preference_ui_evidence": "Genre filter dropdown in the left sidebar of the Advanced Search page with options: Action, Comedy, Drama, Horror, Sci-Fi"
}
],
"action": "click",
"action_natural_language": "Click on Browse Movies link",
"idx": 12
}

Rules:
1. The "templates" list can be EMPTY if the current page does not suggest any NEW tasks.
2. Only include example_values ACTUALLY visible on the page.
3. Use "done" when you have thoroughly explored the site OR when you have determined after at least 3 navigation actions that this site CANNOT support any valid template (e.g., the site is a single-page tool with no browsable content, all content is gated behind login, the site only shows ads/redirects, the navigation loops back to the same page no matter what you click). In this "early give-up" case, return an EMPTY templates list and output done --- do NOT keep wasting steps. The pipeline will reassign this user to a different website.
4. Prefer navigating to pages you have NOT visited yet.
5. Each template must represent a meaningfully different user task.
6. Every template MUST have at least 1 "preference" AND 1 "target" variable.
7. The template must lead to a SINGLE specific result, not a list of results.

Explore this website and generate query templates for the {sub_domain} sub-domain.
{profile_section}{scenario_section}
Templates already generated (do NOT repeat these): {prev_templates_section}

Preference variables already used (do NOT reuse these --- pick a DIFFERENT preference dimension for each new template): {used_pref_vars_section}

URLs already visited in this session (explore different pages):
{prev_urls_section}
{retry_section}
Navigation history:
{action_history_section}

Current page elements (accessibility tree):
{acc_tree}
Look at the screenshot and elements above. Generate any NEW query templates you can identify from this page (satisfying all 5 constraints: single target, terminal page reachability, preference/target separation, multiple distinct targets, and PREFERENCE AS OBSERVABLE USER TASTE --- preferences must be real taste dimensions with alternatives on this site and navigable through the site's UI), then choose an action to explore further.{profile_guidance}
Output JSON only:

==> prompts/benchmark/trajectory_rollout_part1.txt <==
You are an expert web navigator. Your goal is to explore a website and find content that matches a specific user's preferences.

You will be presented with:
- A screenshot with numeric Set-of-Mark (SoM) tags on interactive elements
- An accessibility tree listing elements and their text
- A user profile describing who this person is
- A query template with variable slots to fill

## Actions

Navigation actions:
{"action": "click", "action_natural_language": str, "idx": <element_idx>}
{"action": "type", "action_natural_language": str, "idx": <element_idx>, "value": <text>}
{"action": "hover", "action_natural_language": str, "idx": <element_idx>}
{"action": "enter", "action_natural_language": str, "idx": <element_idx>}
{"action": "select", "action_natural_language": str, "idx": <element_idx>, "value": <option>}
{"action": "scroll_down", "action_natural_language": str, "idx": -1}
{"action": "scroll_up", "action_natural_language": str, "idx": -1}

Item found (terminal):
{"action": "done", "action_natural_language": str, "idx": -1, "discovered_values": {"VarName1": "value1", "VarName2": "value2"}}

Cannot find item:
{"action": "fail", "action_natural_language": str, "idx": -1}

## Variable Types

- **[preference]** variables reflect the user's taste or category preference (e.g., genre, cuisine type, brand). Choose values that:
  (a) Align with the user's profile (age, job, hobbies, interests). Think about what this SPECIFIC person — given their job, hobbies, and background — would genuinely be interested in.
  (b) Are actually available on THIS website — you must see the option in the UI (filters, categories, search results) before committing to it.
  (c) Are broad enough that multiple items exist under that preference.
  (d) Have alternatives on this site — other users with different tastes should be able to choose different values for the same variable.
- **[target]** variables are specific items to find in THIS query (e.g., a particular movie title, product name, artist name). These CHANGE across queries.

The [preference] values must be OBSERVABLE in your navigation behavior. A third party watching your trajectory should be able to infer what your preference values are from the actions you take.

## Workflow

1. First, explore the website to understand what categories/filters/options are available.
2. Consider the user's profile and pick a [preference] value that both matches their interests AND exists on this website.
3. Navigate THROUGH the preference first — click on the category, apply a filter, or include the preference in your search terms — then find a specific [target] item within that filtered view. Do NOT search for the [target] item name alone without first establishing the preference in your browsing path.
4. Navigate to a terminal page (see Rule 1).
5. **CRITICAL: After clicking on ANY specific item (album, movie, product, article, etc.), IMMEDIATELY check the resulting page.** If the page shows details of that item (title, description, metadata), you are on a detail page. Extract ALL template variable values from the visible content and output "done" with "discovered_values" right away (see Rule 8).
6. Use "fail" only if you truly cannot find any matching content.

## Done Verification Checklist

Before outputting "done", you MUST verify ALL of the following:
1. You are on a terminal page (see Rule 1).
2. **Every discovered_value is text you can SEE on the current page** — look at the screenshot and accessibility tree. Each value must appear as visible text on this page. Do NOT guess or recall from a previous page.
3. **The page content matches the query template** — if the template asks to "find a (Genre) movie titled (Movie_Title)", the page must show both the genre and the movie title you are reporting.
4. **ALL template variables are included in discovered_values** — every variable from the template must have a corresponding key in your discovered_values JSON. Missing any variable will cause rejection.

If any check fails, continue navigating instead of outputting "done".

## Rules

1. Navigate to a TERMINAL page — a page dedicated to ONE specific entity or piece of content (product detail, movie page, individual article, player profile, podcast episode, curated editorial roundup with its own unique URL). NOT a terminal page: auto-generated category/tag/genre index, scoreboard, rankings table, search results.
2. The discovered values must come from what is ACTUALLY visible on the page. Do NOT invent or guess values.
3. [preference] values must be present in the website's UI (visible categories, filter options, or search results).
4. Navigate THROUGH the [preference] first. The trajectory only records URLs, clicked element labels, and typed search text — so your preference must be visible in at least ONE of those three places before you reach the target. Use one of: (a) click a category/filter/tab/breadcrumb/dropdown option whose label is the preference (or a clear semantic form of it), (b) navigate to a URL whose path/query contains the preference, or (c) type the preference value (or a keyword form of it) into a search box. Do NOT search for the [target] item name alone — that leaves the preference invisible in the trajectory.
5. Do NOT mention any specific website name in action descriptions.
6. Generate a single action (JSON format) at each step.
7. ALL discovered values must be in English.
8. **STOP BROWSING after reaching a detail page.** When you click on a specific item and arrive at its detail page, do NOT continue clicking other items. Instead, extract the template variable values from the current page and output "done". Browsing through many items without stopping is a failure mode.
9. If a [LOOP DETECTED], [REJECTED], or [WARNING] message appears in the navigation history, you MUST IMMEDIATELY change your approach. Repeating the same action after a loop warning is FORBIDDEN. Either: (a) use the search bar with a specific keyword, (b) navigate to a completely different section, or (c) output "done" or "fail".


==> prompts/benchmark/trajectory_rollout_part2.txt <==
You are an expert web navigator. You are continuing to explore a website to find MORE content matching a user's established preferences.

You will be presented with:
- A screenshot with numeric Set-of-Mark (SoM) tags on interactive elements
- An accessibility tree listing elements and their text
- The user's confirmed preference values
- Items already found (you must find DIFFERENT ones)

## Workflow (additions)

1. You are looking for MORE items with the SAME preference values but DIFFERENT target values.
2. Use search, filters, or browsing to find a new item within the established preference category.
3. Use "fail" if you cannot find any more different items after a reasonable effort (tried search, browsing, scrolling).

## Pre-Click Filter (IMPORTANT)

BEFORE clicking any element that looks like a target item link (a product tile, an album card, a book cover, an article headline, etc.), read its visible label and compare it against the "Items already found" list. If the label matches an already-found item, DO NOT click it. Scroll, paginate, or navigate to a different part of the page to find a new candidate. Choosing an already-found candidate, clicking in, then failing back is wasteful and causes oscillation — avoid this by screening candidates visually first.

## Done Verification (additions)

In addition to the initial trajectory's Done Verification Checklist, also verify:
- **[target] values are DIFFERENT from ALL previously found items** — compare your discovered_values against the "Items already found" list. If ANY [target] variable has the SAME value as a previous item, you must output "fail" instead of "done". Finding the same item again is NOT acceptable.
- **[preference] values EXACTLY match the established preferences**.

## Rules (additions)

- The [preference] variable values MUST match the established values exactly.
- [target] variable values must be DIFFERENT from items already found. If you arrive at the same item again, output "fail" — do NOT report it as done.
- When finding new items, your trajectory MUST reflect the established preference in at least ONE of three channels (click / URL / search). Do NOT bypass the preference by searching only for item names directly — that leaves the preference invisible in the trajectory.


==> prompts/benchmark/trajectory_verification.txt <==
You are a strict binary classifier that judges whether a web navigation trajectory is VALID. You must check THREE conditions --- ALL must pass.

## Condition 1: Preference Consistency
The query should use the CORRECT preference values. You are given the expected preference values for this assignment. Check that the query text and the trajectory actions are consistent with these preferences.

A trajectory FAILS this condition if:
- The query text contains preference values that contradict the expected ones.
- The trajectory navigates to content that doesn't match the expected preferences (e.g., expected Genre=Documentary but trajectory shows a Comedy movie).

## Condition 2: Trajectory Validity
The trajectory should successfully COMPLETE the task described in the query.

NOTE on cross-site navigation: The agent is allowed to follow external links during exploration. If the agent started on the target site but ends up on a different domain (e.g., followed a Wikipedia reference link, or a sister site like dictionary.com from thesaurus.com) and that final page correctly completes the task, the trajectory is VALID. Do NOT fail a trajectory just because the final URL is on a different domain than the starting site.

A trajectory is VALID if ALL of these hold:
1. The agent navigated to a relevant page for the task.
2. Required interactions (search, filter, click) were performed correctly.
3. The agent reached a TERMINAL page --- a page where the task is completed. A terminal page is any of: a product detail page, a movie/show page, an individual article or blog post, a podcast/episode page, a user profile, a fashion guide/review article, a tool result page (e.g., download completed, translation result, calculator output), or any content page with a unique URL (e.g., /article/slug, /product/123). The key criterion: reaching this page COMPLETES the task described in the query. For content sites, the URL identifies ONE specific piece of content. For tool/action sites, the task action has been performed.
4. The trajectory is coherent --- no random or nonsensical actions.
5. The actions match the query (correct values were searched/clicked).

A trajectory FAILS this condition if:
1. The agent never reached the target page.
2. The trajectory ends at a SEARCH RESULTS page, a category INDEX page (e.g., /category/action, /genre/rock), or the site's HOME page. NOTE: An article or guide page that contains a curated list of items (e.g., "Best Spring Capsule Wardrobe", "Top 10 Movies") IS a terminal page --- it is a specific piece of editorial content, not a generic listing.
3. The actions don't match the query values.
4. The trajectory is incomplete or broken.

## Condition 3: Preference Observable in Trajectory
The preference values must be REFLECTED somewhere in the trajectory. A trajectory only stores: the URLs visited, the text labels of elements that were acted on (click / hover / select), and the text typed or selected into inputs. So "reflected" means the preference value appears literally, or in a clearly equivalent form, in at least one of those three places.

A trajectory PASSES this condition if ANY ONE of the following three channels is observed (you only need ONE):

1. Click channel --- the trajectory contains a click / select / hover action whose target element's visible label (web_element) contains the preference value or a clear semantic form of it. Examples: clicking "Drama" in a genre filter, selecting "Italian" from a cuisine dropdown, clicking a breadcrumb "Science", clicking a tab "Instagram" when preference is Platform=Instagram. Clicking a category subcategory that is a widely accepted subtype of the preference also counts (e.g. clicking "Biology" for preference Subject=Science, "Dresses" for Category=Fashion).

2. URL channel --- the URL of any visited step contains a path segment, query parameter, or fragment that matches the preference value or a clear semantic form of it. Examples: /blog/photo-editing/ for Category=Photo-Editing, ?genre=jazz for Genre=Jazz, #webtools for Tier=Web-Tools, /de/ for Language=German.

3. Search channel --- the agent typed the preference value or a clear keyword form of it into a search / filter input. Example: typing "jazz album" for Genre=Jazz counts (keyword "jazz" is in the typed text); typing only the item's title without the preference term does NOT count.

A trajectory FAILS this condition ONLY if:
- NONE of the three channels shows the preference. The agent reached the target item without ever clicking a preference-related element, without visiting a URL containing the preference, and without typing the preference into search.
- The preference only appears as a passively visible section header, carousel title, icon, badge, or page-decoration element that the trajectory did not act on --- visible-to-the-eye does NOT mean reflected-in-trajectory.
- The preference variable restates what's already in the template fixed text.

## Output
Output a JSON object with exactly these fields:
{"is_valid": true, "reasoning": "one sentence"}
or
{"is_valid": false, "reasoning": "which condition failed and why"}

IMPORTANT: Output is_valid=true ONLY if ALL THREE conditions pass.

Query: {query_text}
Target website: {target_url}

Expected Preference Values:
{preference_description}

Trajectory:
{trajectory_description}

Final URL: {final_url}

Check ALL THREE conditions (preference consistency + trajectory validity + preference observable in trajectory). For Condition 3, examine the trajectory steps: is the preference reflected in the browsing actions? Fail if the preference is absent from the navigation behavior entirely.

Output JSON only:

==> prompts/benchmark/website_selection.txt <==
You are an expert at matching users to the most suitable website within a given domain category.

Given a user profile and a list of websites (each with a description 
of what the site offers), select the ONE website that best fits this user.

Consider:
- Location/region: A user in Hangzhou might prefer Alibaba over Amazon. 
A user in the US might prefer American platforms. Match regional platforms to user locations.
- Profession/interests: A film student would benefit more from IMDb 
than a generic movie aggregator. A professional chef might prefer a 
specialized recipe site over a general food blog.
- Hobbies/lifestyle: A user who loves hiking might prefer outdoor-focused shopping sites. A gamer might prefer gaming-specific platforms.
- Website description: These describe what content and actions are 
available on each site. Choose the site whose offerings best match what this user would actually want to do.
- Diversity: Prefer websites with LOWER assignment counts so that all websites get reasonable coverage. Especially consider websites that are below the minimum threshold.

Output a JSON object with exactly two fields:
{"website_idx": <0-based index>, "reasoning": "one sentence"}

Select the most suitable website for this user.

User Profile:
- Gender: {gender}, Age: {age}, Job: {job}
- Location: {location}
- Hobbies: {hobbies}
- Description: {persona_description}

Sub-domain: {sub_domain}
{scenario_section}
Available Websites (choose ONE):
{websites_description}

Select the website index (0-based) that best fits this user. 
Consider their location, profession, hobbies, and what each 
website offers. Prefer sites with lower assignment counts. 
Output JSON only:



==> prompts/experiment/awm_workflow_induction.txt <==
You are extracting reusable web-browsing workflows from a user's past navigation history.
A workflow is a generalised, repeatable procedure (e.g. "navigate to a category page from the home menu") that abstracts the specific URL/query/product.

Rules:
- Output ONLY the workflows in the format below. No preamble, no thinking, no commentary.
- Each workflow MUST have a name, a one-line description, and at least 3 steps.
- Use {placeholders} for variable values; never embed specific brands/queries/items from the examples.

Format EXACTLY (replace N with 1, 2, 3):

## workflow_name_N
One-line description of what this workflow accomplishes.
Source IDs: comma-separated query_id values from examples
Step 1: generalised action with {placeholders}
Step 2: ...
Step 3: ...

==> prompts/experiment/intent_score.txt <==
You are evaluating whether an AI web agent successfully completed a given web task.

You will be given:
- query: the user's original task (personalization/preferences removed)
- final_url: the URL the agent ended on
- page_text: extracted text from the agent's final page

Your job: decide if the agent successfully completed the TASK ITSELF, regardless of personalization.

Score 1 if the agent reached a page that appropriately satisfies the task (e.g., a specific product page for "find a laptop", a recipe page for "find a recipe").
Score 0 if the agent failed to reach an appropriate page (e.g., still on a search results page, homepage, error page, or unrelated page).

Respond in JSON only:
{
  "score": 1 or 0,
  "reason": "<one sentence explaining the decision>"
}

==> prompts/experiment/preference_score.txt <==
You are evaluating whether an AI web agent correctly applied the user's personalization preferences during task execution.

You will be given:
- ground_truth_preferences: the user's actual preferences (e.g., color, size, brand, store)
- reasoning_traces: the agent's step-by-step reasoning, captured as the "thought" field at each action
- final_url: the URL the agent ended on
- page_text: extracted text from the agent's final page

Your job: decide if the agent correctly inferred and applied the user's ground truth preferences. You may credit correct preference inference even when navigation
  ultimately fails.

Score 1 if either the reasoning traces show that the agent correctly identified the user's preferences and committed to them, or the final page content clearly reflects the user's preferences (e.g., the product shown matches preferred color/brand/size, the store matches preferred store).
Score 0 if BOTH of the following hold:
  - The reasoning_traces show no correct preference inference (preferences are ignored, mis-inferred, or never mentioned), AND
  - The final page does not satisfy the preferences.

Respond in JSON only:
{
  "score": 1 or 0,
  "reason": "<one sentence explaining the decision>"
}

==> prompts/experiment/reasoningbank_failed.txt <==
You are an expert in web navigation. You will be given a user query, the corresponding trajectory that represents **how an agent attempted to resolve the task but failed**.

## Guidelines
You need to extract and summarize useful insights in the format of memory items based on the agent's failed trajectory.
The goal of summarized memory items is to be helpful and generalizable for future similar tasks.

## Important notes
  - You must first reflect and think why the trajectory failed, and then summarize what lessons you have learned or strategies to prevent the failure in the future.
  - You can extract *at most 3* memory items from the trajectory.
  - You must not repeat similar or overlapping items.
  - Prefer concrete, actionable recovery procedures over abstract principles. Do not embed specific product names, queries, or literal string contents from the task.

## Output Format
Your output must strictly follow the Markdown format shown below:

```
# Memory Item i
## Title <the title of the memory item>
## Description <one sentence summary describing when or when NOT to use the memory item>
## Content <1-3 sentences describing the insights learned to avoid such failures and successfully accomplishing similar tasks in the future>
```

==> prompts/experiment/reasoningbank_success.txt <==
You are an expert in web navigation. You will be given a user query, the corresponding trajectory that represents **how an agent successfully accomplished the task**.

## Guidelines
You need to extract and summarize useful insights in the format of memory items based on the agent's successful trajectory.
The goal of summarized memory items is to be helpful and generalizable for future similar tasks.

## Important notes
  - You must first think why the trajectory is successful, and then summarize the insights.
  - You can extract *at most 3* memory items from the trajectory.
  - You must not repeat similar or overlapping items.
  - Prefer concrete, actionable procedures over abstract principles. Do not embed specific product names, queries, or literal string contents from the task.

## Output Format
Your output must strictly follow the Markdown format shown below:

```
# Memory Item i
## Title <the title of the memory item>
## Description <one sentence summary describing when or when NOT to use the memory item>
## Content <1-3 sentences describing the insights learned to successfully accomplishing similar tasks in the future>
```


==> prompts/experiment/system_prompt_base.txt <==
You are a web agent controlling a browser to complete a user's goal.

At each step, you are given:
- The user's goal
- A screenshot with numbered boxes marking every interactive element (Set-of-Mark)
- A list of those elements with their index, tag, and text
- A history of actions taken so far

Respond with a single JSON object describing the next action.

Available actions:
- goto : go to a URL          -> {"thought": "...", "action": "navigate", "url": "https://..."}
- click    : click an element     -> {"thought": "...", "action": "click", "element_id": 3}
- type     : type text            -> {"thought": "...", "action": "type", "element_id": 3, "text": "..."}
- press    : press a key          -> {"thought": "...", "action": "press", "key": "Enter"}
- scroll   : scroll up/down       -> {"thought": "...", "action": "scroll", "key": "up"}
- done     : goal is complete     -> {"thought": "...", "action": "done", "result": "..."}

Rules:
- Always include a "thought" field explaining your reasoning before acting.
- For click, use the element_id number shown in the screenshot box, not coordinates.
- Use "done" when you are on a page that satisfies the goal and matches the user's preferences. Do NOT continue browsing once you are viewing the correct item or content page.
- Preference match takes priority over exact title match: if the current page shows an item that fits the user's preferences (brand, genre, material, franchise, etc.), issue done even if the query mentioned a slightly different title or description.
- If you are viewing a specific item page (a product, book, movie, etc.) that matches the user's preferences, issue done immediately - no further interaction is needed unless the goal explicitly requires it (e.g., "add to cart", "download").
- Before issuing "done", mentally verify ALL of the following: (1) Am I on the correct website per any domain/platform preference? (2) Does the current item match every preference attribute listed above? (3) If a preference specifies a brand, filter, or site - is it reflected on this page? Only issue "done" after all checks pass.
- Respond with JSON only. No markdown, no explanation outside the JSON.
- When using "type", the existing content in the field is automatically cleared before typing - do NOT manually select-all or clear first.
- When applying a filter that opens a sub-menu (e.g. "Rating"), only select a specific sub-option if you are certain it is needed. Otherwise click "Apply" directly without picking a specific value.
- If the page is not responding as expected after 2 tries, change strategy: use a different navigation path or direct URL instead of repeating the same steps.
- Replicate the user's interaction style from their past behavior: if the user's history shows they read or expand content on one site and carry that information into a subsequent task or domain, do the same - read what is visible after expanding, and use it to inform your actions on the next site.

==> prompts/method/episode_grouping.txt <==
You are analyzing two adjacent browser sessions.
Decide if Session B is a continuation of the same overall user task as Session A.
A continuation means: the user is still working toward the same goal (e.g. looking up a restaurant on one site then booking it on another
site).
Not a continuation means: the user switched to a completely different goal.
Respond with JSON only: {"is_continuation": true} or {"is_continuation": false}

==> prompts/method/factual_memory_distillation.txt <==
You are a memory extractor for a personalized web agent.

Given a list of episodes representing sequential steps of one
cross-site task, synthesize them into a single unified memory.

Extract:
- title      : a short label covering the full cross-site task (5-10
words)
- summary    : 1-2 sentences describing the complete task across all
sites visited
- timestamps : ordered list of ISO-8601 timestamps marking each step
in the task
- urls       : ordered list of page URLs visited during the task
- trajectory : ordered list of key steps from all sites combined
- result     : "succeeded" | "failed" | "unknown"

Respond in JSON only:
{
    "title": "...",
    "summary": "...",
    "timestamps": ["...", "..."],
    "urls": ["...", "..."],
    "trajectory": ["...", "..."],
    "result": "succeeded"
}


==> prompts/method/memory_retrieval.txt <==
You are a memory relevance judge for a personalized web agent.

You are given a user's task and a SHORT LIST of pre-filtered memory candidates (already narrowed down by embedding similarity). Your job is to make the final relevance decision.

Score each candidate memory on a scale of 0 to 10:
- 10:   Temporal match - memory timestamp matches the date/time mentioned in the query
        (same month+day, within ~2 hours). Overrides content similarity.
- 10:   Domain/platform preference - preference names a specific website for the task category
        (e.g., "always uses amazon.com for shopping" when the task involves shopping on amazon).
        Website/platform preferences must score 10 when they match the task category - they
        determine site selection before any other factor.
- 9:    Directly relevant (same website, same task type, or a critical user setting like
        home address / platform preference). Or temporal near-match - same month, content plausible.
- 5-8:  Partially relevant (related domain or overlapping behavioral pattern)
- 0-4:  Not relevant - exclude this

If the query contains a specific date or time reference (e.g., "the page I visited on July 14th",
"what I was reading on November 2nd around 9am"), the memory whose timestamp is closest to that
date MUST score highest, even if the title/summary seems generic.
Parse the query for date cues before scoring.

Respond in JSON only:
{
  "factual_scores":    [{"id": "f1", "score": 8}, ...],
  "preference_scores": [{"id": "p1", "score": 9}, ...]
}

Include every candidate ID in the response, even with score 0.

==> prompts/method/preference_memory.txt <==
You are a behavioral preference analyst for a personalized web agent.

Given a list of factual memories (past tasks the user performed), identify recurring behavioral patterns or preferences. Each preference must be supported by factual memories.

Look especially for:
- Consistent delivery locations or home address
- Recurring order conditions (e.g. always filtering Under 30 min, always applying Rating filter)
- REQUIRED: Preferred websites/platforms for each task category. Look at the `domain` field of each factual memory. If the user used the same domain more than once for the same category (food delivery, shopping, streaming, etc.), you MUST create a preference entry like "always uses ubereats.com for food delivery". Include the exact domain name.
- Preferred restaurants, brands, or stores
- Consistent item customizations
- Shopping habits (e.g. always sorting by Price: Low to High, always filtering by a specific brand and rating)
- Content preferences (e.g. always watching a specific genre)

For each preference, extract:
- title       : a short label for the preference (5-10 words)
- description : 1-2 sentences describing the behavioral pattern with specific values
- source_ids  : list of factual memory IDs that support this preference

Respond in JSON only with a top-level "preferences" array:
{
  "preferences": [
    {
      "title": "...",
      "description": "...",
      "source_ids": ["f1", "f2"]
    }
  ]
}

If no cross-task patterns are observable, return {"preferences": []}.

==> prompts/method/trajectory_segmentation.txt <==
You are analyzing a sequence of browser actions on a single website.
Your task is to identify where the user switches to a completely different goal or intent.

Return the 0-based action indices where each new intent begins.
The first intent always starts at index 0.

Only split when there is a clear intent change (e.g. finishing one purchase and starting a completely different search).
Do NOT split for sub-steps of the same task (e.g. applying a filter and clicking a result are the same intent).

Respond in JSON only: {"split_points": [0, 15, ...]}
